BOLT: A Practical Binary Optimizer for Data Centers and Beyond

Performance optimization for large-scale applications has recently become more important as computation continues to move towards data centers. Data-center applications are generally very large and complex, which makes code layout an important optimization to improve their performance. This has motivated recent investigation of practical techniques to improve code layout at both compile time and link time. Although post-link optimizers had some success in the past, no recent work has explored their benefits in the context of modern data-center applications. In this paper, we present BOLT, a post-link optimizer built on top of the LLVM framework. Utilizing sample-based profiling, BOLT boosts the performance of real-world applications even for highly optimized binaries built with both feedback-driven optimizations (FDO) and link-time optimizations (LTO). We demonstrate that post-link performance improvements are complementary to conventional compiler optimizations, even when the latter are done at a whole-program level and in the presence of profile information. We evaluated BOLT on both Facebook data-center workloads and open-source compilers. For data-center applications, BOLT achieves up to 8.0% performance speedups on top of profile-guided function reordering and LTO. For the GCC and Clang compilers, our evaluation shows that BOLT speeds up their binaries by up to 20.4% on top of FDO and LTO, and up to 52.1% if the binaries are built without FDO and LTO.

==> compilers-speedup.csv <==
X Workload    Fdo  Bolt  FdoBolt ErrorA ErrorB ErrorC
1 input1      39.92  52.14  68.49 0.42 0.48 0.53
2 input2      30.54  40.15  53.25 0.3 0.34 0.36
3 input3      21.52 22.27 33.98 0.35 1.23 0.27
4 clang-build   29.93  36.22  49.42 2.98 2.43 1.54



==> compilers.csv <==
X Workload Bolt Fdo FdoBolt FdoBoltMax
1 GCC-Large   17.41  9.98  18.04 18.90
2 Clang-Large  21.05 17.70 27.23 27.79
3 GCC-Single  15.92   9.69  17.30 17.46
4 Clang-Single 26.17 18.42 28.90 29.24



==> compilers2.csv <==
X Workload Base Bolt Fdo FdoBolt FdoBoltMax
1 GCC-Large   178.74 147.63 160.90 146.49 144.95
2 Clang-Large  241.86 190.93 199.06 175.99 174.64
3 GCC-Single-x10  130.00 109.31 117.43  107.50 107.29
4 Clang-Single-x10 143.32 105.81 116.91 101.90 101.40



==> facebook.csv <==
X Workload CPU
1 HHVM 8
2 TAO 5
3 Proxygen 5
4 Multifeed1 2
5 Multifeed2 7
6 GeoMean 5.4

==> gcc-speedup.csv <==
X Workload     Fdo  Bolt  FdoBolt ErrorA ErrorB ErrorC
1 input1      16.46  24.28  27.08 0.44 0.33 0.34
2 input2      17.28  24.12  27.52 0.82 0.31 0.36
3 input3      12.42  13.99  17.76 0.82 0.65 0.62
4 clang-build  15.73  21.26  24.35 0.74 2.09 2.58


==> hhvm.csv <==
X Workload Value
1 Branch   11
2 D-Cache  1
3 I-Cache  18
4 I-TLB    13
5 D-TLB    6
6 LLC      3


==> non-lbr.csv <==
X Workload        Function  BB  Both ErrorA ErrorB ErrorC
1 Instructions    -0.058    0.275    0.347    0.080    0.075    0.062
2 Branch-miss      0.519    2.875    2.822    0.017    0.626    0.011
3 I-cache-miss     0.656    2.425	5.163	 0.162	  0.362	   0.073
4 LLC-miss         0.032    1.031    1.409    0.076    0.006    0.199
5 iTLB-miss        1.750    5.386    8.195    0.495    2.043    1.167
6 CPU\ time        0.085    1.707    2.161    0.128    0.105    0.208


